Assessing the Impact of Binary Systems on Microlensing Using SPISEA and PopSyCLE Population Simulations

Gravitational microlensing provides a unique opportunity to probe the mass distribution of stars, black holes, and other objects in the Milky Way. Population simulations are necessary to interpret results from microlensing surveys. The contribution from binary objects is often neglected or minimized in analysis of observations and simulations despite the high percentage of binary systems and microlensing's ability to probe binaries. To simulate the population effects we added multiple systems to Stellar Population Interface for Stellar Evolution and Atmospheres (SPISEA), which simulates stellar clusters. We then inject these multiples into Population Synthesis for Compact-object Lensing Events (PopSyCLE), which simulates Milky Way microlensing surveys. When making OGLE observational selection criteria, we find that 55% of observed microlensing events involve a binary system. Specifically, 14.5% of events have a multiple-lens and a single source, 31.7% have a single lens and a multiple-source, and 8.8% have a multiple-lens and a multiple-source. The majority of these events have photometric lightcurves that appear single and are fit well by a single-lens, single-source model. This suggests that binary source and binary lens-binary source models should be included more frequently in event analysis. The mean Einstein crossing time shifts from 19.1 days for single events only to 21.3 days for singles and multiple events, after cutting binary events with multiple peaks. The Einstein crossing time distribution of singles and single-peaked multiple events is better aligned with observed distributions from OGLE (arXiv:1707.07634) than singles alone, indicating that multiple systems are a significant missing piece between simulations and reality.

==> test_event_rate.txt <==
% Field & Sim & $n_{\mathrm{stars}}$ & Events/star/year & Events/deg^2/year & $\langle t_E \rangle_{300}$\\Med($t_E_{300}$)Med($t_E$)
OGLE629 & Srun & 1.49 & 1.44r $\pm$1.0 & 2.15r $\pm$1.0 & 22.4 & 22.4 & 22.4 & 22.4 \\ 
 & Mrun & 1.49 & 3.60r $\pm$1.6 & 5.37r $\pm$1.6 & 22.5 & 22.5 & 10.1 & 10.1 \\ 
 & Mroz19&3.26 & 3.40$\pm$1.1 & 9.70$\pm$3.1 & 36.7$\pm$7.8 & -- & -- & -- \\ 
\hline
OGLE527 & Srun & 2.04 & 4.74r $\pm$1.6 & 9.67r $\pm$1.6 & 19.0 & 19.0 & 12.3 & 12.3 \\ 
 & Mrun & 2.04 & 4.21r $\pm$1.5 & 8.59r $\pm$1.5 & 62.1 & 62.1 & 25.4 & 25.4 \\ 
 & Mroz19&4.54 & 5.50$\pm$0.9 & 21.90$\pm$3.5 & 39.5$\pm$5.0 & -- & -- & -- \\ 
\hline
OGLE506 & Srun & 3.83 & 24.42r $\pm$2.6 & 93.46r $\pm$2.6 & 18.5 & 21.8 & 11.7 & 12.0 \\ 
 & Mrun & 3.83 & 37.04r $\pm$3.2 & 141.80r $\pm$3.2 & 18.4 & 18.4 & 12.4 & 12.4 \\ 
 & Mroz19&9.18 & 16.50$\pm$1.1 & 137.40$\pm$8.9 & 28.0$\pm$2.9 & -- & -- & -- \\ 
\hline
OGLE611 & Srun & 3.66 & 21.40r $\pm$2.5 & 78.42r $\pm$2.5 & 17.3 & 17.3 & 13.1 & 13.1 \\ 
 & Mrun & 3.68 & 23.08r $\pm$2.6 & 84.87r $\pm$2.6 & 18.9 & 18.9 & 13.4 & 13.4 \\ 
 & Mroz19&4.95 & 16.20$\pm$1.3 & 70.00$\pm$5.7 & 21.8$\pm$1.6 & -- & -- & -- \\ 
\hline
OGLE501 & Srun & 8.75 & 33.40r $\pm$2.0 & 292.20r $\pm$2.0 & 18.2 & 18.2 & 12.3 & 12.3 \\ 
 & Mrun & 8.74 & 38.12r $\pm$2.2 & 333.02r $\pm$2.2 & 19.1 & 19.1 & 11.6 & 11.6 \\ 
 & Mroz19&9.51 & 24.10$\pm$1.4 & 222.90$\pm$12.9 & 20.5$\pm$1.1 & -- & -- & -- \\ 
\hline
OGLE648 & Srun & 1.24 & 11.22r $\pm$3.1 & 13.97r $\pm$3.1 & 24.3 & 24.3 & 14.8 & 14.8 \\ 
 & Mrun & 1.24 & 22.61r $\pm$4.4 & 27.93r $\pm$4.4 & 22.7 & 22.7 & 14.0 & 14.0 \\ 
 & Mroz19&2.04 & 18.30$\pm$2.4 & 33.20$\pm$4.4 & 24.0$\pm$2.8 & -- & -- & -- \\ 
\hline
OGLE675 & Srun & 3.94 & 24.54r $\pm$2.6 & 96.68r $\pm$2.6 & 14.2 & 14.2 & 10.9 & 10.9 \\ 
 & Mrun & 3.91 & 36.25r $\pm$3.2 & 141.80r $\pm$3.2 & 18.3 & 23.8 & 10.0 & 10.0 \\ 
 & Mroz19&4.03 & 26.50$\pm$2.3 & 95.50$\pm$8.3 & 21.0$\pm$1.8 & -- & -- & -- \\ 
\hline
Field Avg & Srun & 3.57 & 17.31 & 83.79 & 19.1 & 19.6 & 13.9 & 14.0 \\ 
 & Mrun & 3.56 & 23.56 & 106.20 & 26.0 & 26.8 & 13.8 & 13.8 \\ 
 & Mroz19&5.36 & 15.79 & 84.37 & 27.4 & -- & -- & -- \\ 
\hline

